Channel-Adaptive Packetization Policy for Minimal Latency and Maximal Energy Efficiency

This article considers the problem of delay optimal bundling of the input symbols into transmit packets in the entry point of a wireless sensor network such that the link delay is minimized under an arbitrary arrival rate and a given channel error rate. The proposed policy exploits the variable packet length feature of contemporary communications protocols in order to minimize the link delay via packet length regularization. This is performed through concrete characterization of the end-to-end link delay for zero error tolerance system with First Come First Serve (FCFS)queuing discipline and Automatic Repeat Request (ARQ) retransmission mechanism. The derivations are provided for an uncoded system as well as a coded system with a given bit error rate. The proposed packetization policy provides an optimal packetization interval that minimizes the end-to-end delay for a given channel with certain bit error probability. This algorithm can also be used for near-optimal bundling of input symbols for dynamic channel conditions provided that the channel condition varies slowly over time with respect to symbol arrival rate. This algorithm complements the current network-based delay-optimal routing and scheduling algorithms in order to further reduce the end-to-end delivery time. Moreover, the proposed method is employed to solve the problem of energy efficiency maximization under an average delay constraint by recasting it as a convex optimization problem.

==> bios.txt <==
Abolfazl Razi is an Assistant Professor in the department of Electrical Enginering and Computer Science at Northern Arizona University. He received his B.S, M.S. and PhD, all in Electrical Engineering from Sharif University (1998), Amirkabir University (2001), and University of Maine (2013), repectively. He was visiting graduate student at the University of Maryland in 2012. He also held Postdoctoral Research Asscoiate position at Duke University in 2013 and Postdoctoral fellow position at Case Western Reserve University in 2014. He served as PACE chair of IEEE Maine Section, in 2010-2012. Prior to joining the Ph.D. program, he served as R&D expert,software engineer and project manager in several communications companies including MCI, and PTK, and FARDA. He is the recipient of several academic awards including the best graduate research assistant of year from College of Engineering, University of Maine, 2011 and the best paper award from IEEE/CANEUS fly by wireless workshop, 2011. His current research interests include distributed coding, wireless communications, health informatics, Bayesian inference, and stochastic modeling.


Ali Abedi received his BSEE (96) and MSEE (98) from Sharif University of Technology and his Ph.D (2004) from University of Waterloo. He joined University of Maine in 2005, where he is currently Professor of Electrical and Computer Engineering, Director of Wireless Sensor Networks Laboratory, and Director of Center for Undergraduate Research at office of the Vice President for Research.  He held visiting scholar appointments at the University of Maryland (2012) and NIST (2012-3), and served as lecturer at the Air Force University (1998-2000), University of Waterloo (2003-4) and Queen's University (2004-5). Dr. Abedi's research in Wireless Communications area is focused on analytical performance evaluation of high performance channel codes, resource allocation in cognitive and cooperative networks, and applications of distributed coding in sensor networks for Space and Biomedical devices. He is co-Founder of two startup companies and has published over 80 conference proceedings papers and journals as well as 3 books and 2 book chapters. His recent research resulted in a wireless leak detection system that will be tested on International Space Station next year.  Dr. Abedi is a Senior Member of IEEE and member of editorial board for IEEE/KICS Journal of Communications and Networks as well as IET Wireless Sensor Systems Journal.



